Dynamic Multi-Objectives Optimization with a Changing Number of Objectives

Existing studies on dynamic multi-objective optimization focus on problems with time-dependent objective functions, while the ones with a changing number of objectives have rarely been considered in the literature. Instead of changing the shape or position of the Pareto-optimal front/set when having time-dependent objective functions, increasing or decreasing the number of objectives usually leads to the expansion or contraction of the dimension of the Pareto-optimal front/set manifold. Unfortunately, most existing dynamic handling techniques can hardly be adapted to this type of dynamics. In this paper, we report our attempt toward tackling the dynamic multi-objective optimization problems with a changing number of objectives. We implement a new two-archive evolutionary algorithm which maintains two co-evolving populations simultaneously. In particular, these two populations are complementary to each other: one concerns more about the convergence while the other concerns more about the diversity. The compositions of these two populations are adaptively reconstructed once the environment changes. In addition, these two populations interact with each other via a mating selection mechanism. Comprehensive experiments are conducted on various benchmark problems with a time-dependent number of objectives. Empirical results fully demonstrate the effectiveness of our proposed algorithm.

==> data/D_2D.dat <==
1.25000616204025	0
1.20107363681450	0
1.14893883676216	0
1.09914527292166	0
1.05509746913155	0
1.02120304943804	0
1.00244217152775	0
1.00237524948209	0
1.02096604121435	0
1.05475399878576	0
1.09951119565559	0
1.14883178104955	0
1.20054944968279	0
1.25000427460275	0
1.24593246513147	0.100847642892382
1.19658578007542	0.103707468904624
1.13568518814920	0.102760753302413
1.08199712870769	0.110959306832294
1.03743460935323	0.105929149045815
1.00462627738688	0.113452158619678
0.993958849777113	0.110340588229492
1.00553380451098	0.106440905472284
1.03769898735462	0.0935979392286236
1.08188809222855	0.106976425876486
1.13753277216466	0.0939112478804085
1.19303820906898	0.107609161375913
1.24604736376101	0.0993802156546312
1.23001298675634	0.222694427098475
1.16911738164552	0.229483370632154
1.11194304573289	0.241122590434263
1.04735635352891	0.240944653057840
0.998150209761284	0.246883967527914
0.973167710229828	0.243868718440055
0.972926252969271	0.245968260037451
1.00154780365597	0.235100294806892
1.04793652422081	0.244565560793209
1.10829787921663	0.231581033003287
1.17827415960538	0.230190502696027
1.22983727897359	0.223676439866000
1.19783660660474	0.357335595347918
1.13066018490292	0.375694634359047
1.05442368255733	0.381474465472981
0.994887020229425	0.376150960440387
0.937137819533745	0.390128992323819
0.920831716191847	0.390027207488916
0.938226479391271	0.390582199700949
0.987267437060206	0.386591796342244
1.05481091956817	0.379796675596728
1.12486151101676	0.371371003164847
1.19811419798982	0.356562608929385
1.14224072932927	0.507757996744746
1.05639807473607	0.522467208098425
0.969805733752377	0.534941690695827
0.896309815531240	0.533661312061516
0.852412652255676	0.532457413097879
0.851909813553409	0.534052649439834
0.896381505472118	0.537331201316717
0.970378156977762	0.533316609802704
1.05877487794431	0.526053517990065
1.14223903815485	0.507757244970350
1.06033543990114	0.662041104320183
0.954324367153482	0.675831246063987
0.852308922530803	0.678140852785685
0.778023000708623	0.666153629743265
0.752457651777469	0.658667302792444
0.776227479649897	0.677862783547823
0.855118191681474	0.675226704124269
0.990681108386526	0.706869485623615
1.06091351106598	0.661070643918223
0.949582005440827	0.813044728866826
0.827269428866248	0.815144634392400
0.711650242010012	0.802248591975208
0.646044385050548	0.773795017325450
0.642603124316333	0.776233216095188
0.711625829064782	0.807047529003252
0.821451395744317	0.813020421259009
0.948326597137387	0.814371030887131
0.813121176591184	0.949400175399115
0.673021340444196	0.921613986632375
0.554944220814604	0.882935195542200
0.514030452171295	0.857867000143736
0.555222491390068	0.885165766009530
0.667382219561558	0.924491793665047
0.812586590679362	0.949895625137650
0.661731721397665	1.06055775300472
0.510658690889365	1.00942602920584
0.411989275012841	0.928329321509128
0.404549259353424	0.928038636317734
0.520327346660500	1.02094478081910
0.660800332743664	1.06106109414697
0.507058550854146	1.14254751040585
0.356812318928020	1.02665654007104
0.292081512595584	0.956759250898209
0.353687135331043	1.04445161481428
0.507067334127919	1.14256730162634
0.359126204233832	1.19734010188468
0.223273380447382	1.02858940752723
0.224005525474825	1.03196229783100
0.358826258404583	1.19741666366221
0.223464805282612	1.22987248448439
0.120502831042892	0.993048817345669
0.223464129079101	1.22986876289570
0.0988467409209351	1.24610672550617
0.0976523201453771	1.24618787720734
7.65407052709680e-17	1.25000457804256


==> data/D_3D.dat <==
1.00000616204025	0	0
0.996723598031136	0.0809557842619866	0
0.983989743459985	0.178232710419800	0
0.958019260765773	0.286751952878697	0
0.914432186446513	0.404752906653767	0
0.848908495959392	0.528644275629830	0
0.759337376622566	0.650772900877280	0
0.651363302432242	0.758807550995221	0
0.529475480792914	0.848331063371337	0
0.405855692203519	0.913959157521625	0
0.287099151411042	0.958391704110986	0
0.178478488615114	0.983959802929702	0
0.0818798593471513	0.996652711444240	0
6.12326017012964e-17	1.00000427460275	0
0.996747403798465	0	0.0806782301973082
0.992998949062235	0.0806532611964411	0.0863461149118841
0.976685427335244	0.194962595737661	0.0901174097232677
0.944194221328912	0.313287837333141	0.102018487222305
0.891261863018839	0.442006474042875	0.101580503471832
0.808310551378265	0.578013227965689	0.112219709001728
0.702322708474189	0.703346702041362	0.110340564499620
0.577594698700665	0.809540784498676	0.105269816223641
0.445589934931198	0.890727612153285	0.0898336248906340
0.314684157843448	0.944116663907369	0.0984027416708102
0.192921369184708	0.977796144174778	0.0822800934244447
0.0862504591752577	0.992248587812583	0.0898359039958569
6.10387677015751e-17	0.996838725158514	0.0795042390524582
0.984012338151515	0	0.178155894500236
0.976557074688115	0.0961539785105146	0.192613088520051
0.957360683906127	0.196420433084592	0.211926093704102
0.913425384789304	0.339700610761877	0.224194907608818
0.841670976308619	0.483737095538007	0.240113898794543
0.744282845168800	0.622112276502074	0.243085329330807
0.618686255952017	0.746436615171882	0.245103370094012
0.482872041977468	0.845351751668403	0.228526413973216
0.336198944502381	0.914087103317838	0.227299479479388
0.208102902880342	0.956498745674476	0.204537909534356
0.0803606329066205	0.978160481934744	0.191739616859898
6.02448003249341e-17	0.983872253891961	0.178941593978318
0.958269382170511	0	0.285868505181336
0.944436598555554	0.0929913250908113	0.315333973606568
0.913792719906774	0.222054978481081	0.340217310853590
0.865419921387203	0.354994974446000	0.353659846385901
0.765862031669764	0.515533407065545	0.384331458579940
0.653773681951380	0.648459386939259	0.390024575083004
0.509832197547321	0.769664718911170	0.384329948846206
0.362513950122096	0.857716385309493	0.364628702241815
0.222581065508753	0.914189153559872	0.338780093609259
0.104780534192785	0.943801947626469	0.313508890118071
5.86912063999982e-17	0.958500139646163	0.285252700472815
0.913794927634048	0	0.406207439445300
0.889753221156529	0.108843473667365	0.443329322541182
0.843847663965303	0.233769823886515	0.482994445862074
0.770252862737995	0.380802128477218	0.511592210235326
0.662427072528579	0.529730735353195	0.529819008415202
0.526098678482058	0.664216843315435	0.531180027392763
0.375277815681144	0.771480943735976	0.514272005546953
0.234587388946371	0.844408595677521	0.481660305988062
0.102617618172925	0.889672704336978	0.444965616444561
5.59536981056394e-17	0.913793236459631	0.406206687670904
0.848275793823072	0	0.529637529952849
0.808275053103869	0.113127847727173	0.577981689773822
0.743703719019696	0.243454154021681	0.622627223105948
0.651173187461318	0.391154345448532	0.650399947104257
0.532067908127554	0.532067908127554	0.658667302792444
0.368341599176037	0.657029682963024	0.657784276995995
0.243559543543785	0.746145345653192	0.619773353072526
0.0436635519675089	0.812862212575354	0.580828529084885
5.19699890858819e-17	0.848734330944489	0.528858709801165
0.759680657080707	0	0.650448671439198
0.703866217718573	0.109589167560187	0.701905994574046
0.620421985910136	0.235511304358027	0.748101629861049
0.512228823130971	0.385209969841449	0.767644839976051
0.384889846751593	0.508474150858702	0.770334032014169
0.228323704411187	0.620726906379022	0.750072912345426
0.117119014842538	0.701055652554902	0.703476327075327
4.64546926429820e-17	0.758662704631663	0.651498050072088
0.650498332843360	0	0.759521765116716
0.578561068575791	0.114383058006644	0.807598020872558
0.476753970204360	0.236438189604795	0.846689356740667
0.367584104883724	0.359278826052334	0.857821615347507
0.232446592256075	0.477854295853969	0.847171938884061
0.114714658050975	0.573975708464521	0.810824576064966
3.98055768714503e-17	0.650074403479672	0.759922498060232
0.529392644708044	0	0.848457850173679
0.440897897125982	0.0969278062810181	0.892341100295730
0.337294157659972	0.225351144223927	0.914041140219073
0.229195011277446	0.327353940584166	0.916715990084579
0.0837345189269665	0.446302849824222	0.890979093746378
3.23699005000035e-17	0.528640592904675	0.848849399922334
0.405647593150769	0	0.914039703848424
0.311376570546050	0.104016446903095	0.944591276764956
0.200777072487589	0.212011803220482	0.956472261429409
0.0892656490677772	0.308077632087628	0.947185251921704
2.48392891471015e-17	0.405656376424543	0.914059495068918
0.287303145629141	0	0.957879357183864
0.193222838108831	0.0875588859379843	0.977280406248649
0.0853275800278349	0.194226142710497	0.977312619540640
1.75775056695980e-17	0.287062452322353	0.957938154946729
0.178772170978705	0	0.983899785920142
0.0874316192191576	0.0828747588778664	0.992760912832240
1.09465969427615e-17	0.178771494775194	0.983896064331453
0.0790777257994145	0	0.996889579143559
4.78359178236607e-18	0.0781219823657987	0.996951912895977
3.74941662156493e-33	6.12326202816260e-17	1.00000457804256


==> data/I_2D.dat <==
1.00000040356883	0
0.999963806687729	0.00855195336497319
0.999796612691188	0.0202941676449266
0.999517884852877	0.0311626068547946
0.999127431666864	0.0418001305487591
0.998662037445924	0.0517592254213341
0.997994553667549	0.0633072001470039
0.997196825557811	0.0748400459887347
0.996233157794077	0.0867448172454678
0.995042269866291	0.0994624047725727
0.993839674027112	0.110838424373224
0.992326144534112	0.123658287899144
0.990632008952151	0.136572659771401
0.988784695768583	0.149353526751577
0.986720373917414	0.162431866590653
0.984429158007502	0.175792958003110
0.981946903093167	0.189167862602425
0.979217127510764	0.202821769508346
0.976290954015288	0.216465089072197
0.973031265267599	0.230710905456234
0.969435258306434	0.245360227984061
0.965633847690849	0.259924068037552
0.961548010576113	0.274639858294959
0.957289957158713	0.289132245718051
0.952445344786197	0.304717215224651
0.947486842225361	0.319801866760173
0.942109713147895	0.335317517408448
0.936326288897266	0.351138836884388
0.930328179401701	0.366736802367956
0.924213006119165	0.381885726034206
0.917089070807234	0.398690168483051
0.910041350543680	0.414530404372469
0.902722470260816	0.430225024743297
0.894527448643568	0.447021407808955
0.886150896082491	0.463405410846554
0.877513604175347	0.479558189103103
0.868313359984025	0.496021027865689
0.858677788299983	0.512520389191062
0.848825772222608	0.528678076001597
0.838399725912987	0.545059790240606
0.828011825698599	0.560722077147159
0.816564784163444	0.577261300807407
0.805071967146617	0.593187337716568
0.793171376037387	0.608999016853587
0.780762302661850	0.624830693416325
0.768255835222217	0.640145640626953
0.755250466368814	0.655445245878641
0.741828013292305	0.670591048843003
0.728276960720735	0.685291357697701
0.714220348897953	0.699926334727957
0.700044557495943	0.714102451772609
0.685310238688527	0.728254173129119
0.670539037979846	0.741879946619989
0.655494973673376	0.755204848988121
0.640271229935397	0.768160887845704
0.624729692286343	0.780847005654909
0.609028813884390	0.793152251364616
0.593050846074855	0.805165664265507
0.577212393250600	0.816596203240791
0.561214605724803	0.827670984589850
0.544999945191624	0.838437493228399
0.528427227558248	0.848980094740614
0.512142812720343	0.858904730296834
0.496253659165622	0.868179712903265
0.479742310708407	0.877412027077400
0.463238735984351	0.886235754560897
0.447173388373140	0.894453581842736
0.430849646055393	0.902425627852692
0.414669375492629	0.909976627284153
0.398488747888945	0.917178713027543
0.382682139942885	0.923882970014809
0.366773639672151	0.930313288708623
0.351175547185230	0.936313923393600
0.335291481675825	0.942116749585487
0.319600261423469	0.947552673851263
0.304672008650560	0.952461192153494
0.289289114296658	0.957245482720575
0.274466948834400	0.961599053927321
0.259935510120460	0.965629625757635
0.245340530775275	0.969439309368111
0.230925638133115	0.972973665896098
0.216432472978142	0.976300921684940
0.202864737154333	0.979211736955193
0.188974373050373	0.981983482611106
0.175708507874487	0.984444578779286
0.161843863293921	0.986817330135210
0.149299193659823	0.988794771972188
0.136506425693337	0.990640300512687
0.123949504004848	0.992290522981254
0.111548371980741	0.993759312592605
0.0992381738357206	0.995066830113864
0.0868594198399248	0.996222610419256
0.0753181204309176	0.997160284471117
0.0643299281575697	0.997930982251075
0.0527937866402205	0.998606250092700
0.0416671208905052	0.999131941795983
0.0311372182048556	0.999517042980376
0.0198324513734429	0.999803665574646
0.00941969007737217	0.999955932235028
6.12323499075011e-17	1.00000016249801

==> data/I_3D.dat <==
0.707511675852434	0.706701654542057	0
0.707506793247286	0.706654796670538	0.00855195015546209
0.706868065885160	0.707054231512723	0.0202941156921668
0.707326434113951	0.706199840301870	0.0311624960690965
0.706969931557705	0.706007273322181	0.0418000704481778
0.706043039745536	0.706274891023868	0.0517590990658335
0.705447265998604	0.705929427800585	0.0633071706857356
0.705351041049436	0.704896368724674	0.0748399508901870
0.705733784815327	0.703146642272150	0.0867445930974119
0.703143694918279	0.704056952965309	0.0994623108412162
0.703274172099233	0.702225257797062	0.110838288375401
0.702238673836619	0.701120183552088	0.123658130278899
0.701012637188539	0.699949471934472	0.136572395602567
0.698636660191847	0.699714497420557	0.149353403494797
0.698152997487431	0.697279221457433	0.162431768515368
0.694997759170110	0.697190843422134	0.175792612463834
0.693372015811265	0.695306348143587	0.189167465281568
0.692003186938015	0.692816740880006	0.202821480184023
0.690113855929267	0.690569175029046	0.216464963340820
0.689081738812196	0.686978718464773	0.230708902325115
0.686116071517178	0.684867489300812	0.245359447555289
0.681050204975631	0.684551475066456	0.259922866033350
0.679793137881868	0.680039969965148	0.274639634682477
0.676891023447789	0.676920389505580	0.289132026326069
0.673952598037273	0.673005016504888	0.304716496694985
0.669614051968064	0.670331449942832	0.319801139185670
0.666533023716131	0.665805416054632	0.335316084088060
0.661374374149747	0.662786632718489	0.351137888453691
0.657316812503091	0.658361289142986	0.366735628155710
0.652233019712943	0.654794862463726	0.381884506215223
0.648166321948014	0.648789300480855	0.398688929710804
0.642908881256827	0.644076513773704	0.414528183367799
0.637813779477806	0.638827265791553	0.430224717083439
0.630861515903283	0.634182234453607	0.447019732512606
0.625345964890072	0.627853139044352	0.463403560611978
0.619919522961879	0.621067749988073	0.479556706735992
0.613394162370997	0.614582752490495	0.496019799917695
0.607336527168522	0.607014354268710	0.512519186449269
0.599833772019677	0.600583492065367	0.528676569372254
0.592046996291314	0.593625681219896	0.545058625084172
0.585818808120803	0.585159047164406	0.560718479786038
0.576003572784273	0.578785071678295	0.577258802394649
0.567902611114843	0.570630932129084	0.593183751957549
0.560968693665350	0.560744645489656	0.608998823711566
0.551643538534273	0.552519002437490	0.624829703470368
0.543045498225960	0.543430370350494	0.640144530115851
0.534189567498568	0.533889574737176	0.655441399335326
0.524822186854868	0.524280304114462	0.670590661210340
0.514836306343324	0.515096854246947	0.685287391110958
0.503642360501497	0.506410122783295	0.699923681733293
0.494204357874387	0.495804532797983	0.714100775741729
0.485601882381650	0.483568953233560	0.728252620521202
0.475051048091571	0.473228592640389	0.741876809729686
0.463755915418873	0.463250109076668	0.755201818956005
0.452515858355615	0.452955962489051	0.768153821823662
0.443047562942087	0.440445730206724	0.780843400249847
0.430933520560086	0.430360259182090	0.793149637946343
0.419530265349675	0.419169765317760	0.805165240369382
0.407472305125646	0.408826735121500	0.816594771723091
0.396681085417711	0.396995725522766	0.827670532511868
0.385284890992006	0.385460489535095	0.838436499551781
0.373442379021738	0.373865505511202	0.848979018197410
0.361833222000987	0.362443081937964	0.858901468046071
0.350846516186707	0.350960828476873	0.868178103245226
0.339157682314210	0.339298841781184	0.877410030996455
0.327882993011837	0.327233898159246	0.886234009045638
0.315663316960311	0.316730895487772	0.894448550878768
0.304368773195910	0.304943323344296	0.902424079605012
0.292702486876965	0.293725285283479	0.909972917707543
0.281154006691060	0.282389991104585	0.917174093313541
0.270403160695939	0.270789522700454	0.923880492856791
0.259194336639484	0.259500345717364	0.930310628997963
0.247831475716908	0.248802802507360	0.936310165013957
0.237018351492518	0.237154358996123	0.942114701649915
0.225918310288332	0.226064600601347	0.947552485845200
0.215755119902835	0.215114105370594	0.952457689299804
0.204316494324398	0.204798357236823	0.957242081722323
0.194112740378203	0.194041193896587	0.961596723733006
0.183954177888850	0.183648724344954	0.965626225039331
0.173238825068344	0.173723952356384	0.969437103615607
0.162950561826143	0.163626189381665	0.972971522989743
0.153209863438808	0.152870691732202	0.976297746261037
0.143567555045140	0.143325009686782	0.979206974411766
0.133655708731335	0.133594021448400	0.981982071606589
0.123994457334420	0.124493823189293	0.984442310416439
0.114385261009320	0.114496283470957	0.986816402952022
0.105636572106066	0.105503765819589	0.988792126805005
0.0965529156606172	0.0964961012985499	0.990639206225765
0.0876701783709498	0.0876205370026549	0.992288557487071
0.0788655494566559	0.0788876213486035	0.993759009170161
0.0701134216020494	0.0702300653944482	0.995063739679999
0.0613754733458897	0.0614620170820176	0.996220593908687
0.0533135143081874	0.0532022576527297	0.997159560437929
0.0455245808558607	0.0454514380463750	0.997928694505482
0.0373607541166310	0.0373008502039104	0.998605437911241
0.0294589695638349	0.0294672141674366	0.999131549097238
0.0220307549446127	0.0220038284338016	0.999515121131655
0.0140293834689317	0.0140179261403419	0.999803317731145
0.00666468543551599	0.00665676169241706	0.999955633761727
4.33072223393460e-17	4.32883812345194e-17	1

==> data/pf-background/1.dat <==
0.130526192220052	0	0.991444861373810
0.129409522551260	0.0170370868554659	0.991444861373810
0.126078620072519	0.0337826644312618	0.991444861373810
0.120590477448740	0.0499502112523148	0.991444861373810
0.113038998321815	0.0652630961100258	0.991444861373810
0.103553390593274	0.0794593112989455	0.991444861373810
0.0922959556412573	0.0922959556412572	0.991444861373810
0.0794593112989456	0.103553390593274	0.991444861373810
0.0652630961100258	0.113038998321815	0.991444861373810
0.0499502112523148	0.120590477448740	0.991444861373810
0.0337826644312618	0.126078620072519	0.991444861373810
0.0170370868554659	0.129409522551260	0.991444861373810
7.99242417535892e-18	0.130526192220052	0.991444861373810


==> data/pf-background/10.dat <==
0.965925826289068	0	0.258819045102521
0.957662196942549	0.126078620072519	0.258819045102521
0.933012701892219	0.250000000000000	0.258819045102521
0.892399100832523	0.369643810614386	0.258819045102521
0.836516303737808	0.482962913144534	0.258819045102521
0.766320480760004	0.588018386328162	0.258819045102521
0.683012701892219	0.683012701892219	0.258819045102521
0.588018386328163	0.766320480760004	0.258819045102521
0.482962913144534	0.836516303737808	0.258819045102521
0.369643810614386	0.892399100832523	0.258819045102521
0.250000000000000	0.933012701892219	0.258819045102521
0.126078620072519	0.957662196942549	0.258819045102521
5.91458985689335e-17	0.965925826289068	0.258819045102521


==> data/pf-background/11.dat <==
0.991444861373810	0	0.130526192220052
0.982962913144534	0.129409522551260	0.130526192220052
0.957662196942549	0.256604812292571	0.130526192220052
0.915975615036753	0.379409522551260	0.130526192220052
0.858616436401261	0.495722430686905	0.130526192220052
0.786566092485493	0.603553390593274	0.130526192220052
0.701057384649978	0.701057384649978	0.130526192220052
0.603553390593274	0.786566092485493	0.130526192220052
0.495722430686905	0.858616436401261	0.130526192220052
0.379409522551260	0.915975615036753	0.130526192220052
0.256604812292571	0.957662196942549	0.130526192220052
0.129409522551261	0.982962913144534	0.130526192220052
6.07084888006264e-17	0.991444861373810	0.130526192220052


==> data/pf-background/12.dat <==
1	0	6.12323399573677e-17
0.991444861373810	0.130526192220052	6.12323399573677e-17
0.965925826289068	0.258819045102521	6.12323399573677e-17
0.923879532511287	0.382683432365090	6.12323399573677e-17
0.866025403784439	0.500000000000000	6.12323399573677e-17
0.793353340291235	0.608761429008721	6.12323399573677e-17
0.707106781186548	0.707106781186548	6.12323399573677e-17
0.608761429008721	0.793353340291235	6.12323399573677e-17
0.500000000000000	0.866025403784439	6.12323399573677e-17
0.382683432365090	0.923879532511287	6.12323399573677e-17
0.258819045102521	0.965925826289068	6.12323399573677e-17
0.130526192220052	0.991444861373810	6.12323399573677e-17
6.12323399573677e-17	1	6.12323399573677e-17


==> data/pf-background/13.dat <==
0	0	1
0.130526192220052	0	0.991444861373810
0.258819045102521	0	0.965925826289068
0.382683432365090	0	0.923879532511287
0.500000000000000	0	0.866025403784439
0.608761429008721	0	0.793353340291235
0.707106781186548	0	0.707106781186548
0.793353340291235	0	0.608761429008721
0.866025403784439	0	0.500000000000000
0.923879532511287	0	0.382683432365090
0.965925826289068	0	0.258819045102521
0.991444861373810	0	0.130526192220052
1	0	6.12323399573677e-17


==> data/pf-background/14.dat <==
0	0	1
0.129409522551260	0.0170370868554659	0.991444861373810
0.256604812292571	0.0337826644312618	0.965925826289068
0.379409522551260	0.0499502112523148	0.923879532511287
0.495722430686905	0.0652630961100258	0.866025403784439
0.603553390593274	0.0794593112989455	0.793353340291235
0.701057384649978	0.0922959556412572	0.707106781186548
0.786566092485493	0.103553390593274	0.608761429008721
0.858616436401261	0.113038998321815	0.500000000000000
0.915975615036753	0.120590477448740	0.382683432365090
0.957662196942549	0.126078620072519	0.258819045102521
0.982962913144534	0.129409522551260	0.130526192220052
0.991444861373810	0.130526192220052	6.12323399573677e-17


==> data/pf-background/15.dat <==
0	0	1
0.126078620072519	0.0337826644312618	0.991444861373810
0.250000000000000	0.0669872981077807	0.965925826289068
0.369643810614386	0.0990457605412876	0.923879532511287
0.482962913144534	0.129409522551260	0.866025403784439
0.588018386328162	0.157559051751283	0.793353340291235
0.683012701892219	0.183012701892219	0.707106781186548
0.766320480760004	0.205334953963073	0.608761429008721
0.836516303737808	0.224143868042013	0.500000000000000
0.892399100832523	0.239117618394334	0.382683432365090
0.933012701892219	0.250000000000000	0.258819045102521
0.957662196942549	0.256604812292571	0.130526192220052
0.965925826289068	0.258819045102521	6.12323399573677e-17


==> data/pf-background/16.dat <==
0	0	1
0.120590477448740	0.0499502112523148	0.991444861373810
0.239117618394334	0.0990457605412876	0.965925826289068
0.353553390593274	0.146446609406726	0.923879532511287
0.461939766255643	0.191341716182545	0.866025403784439
0.562422224443480	0.232962913144534	0.793353340291235
0.653281482438188	0.270598050073098	0.707106781186548
0.732962913144534	0.303603179340959	0.608761429008721
0.800103145191266	0.331413574035592	0.500000000000000
0.853553390593274	0.353553390593274	0.382683432365090
0.892399100832523	0.369643810614386	0.258819045102521
0.915975615036753	0.379409522551260	0.130526192220052
0.923879532511287	0.382683432365090	6.12323399573677e-17


==> data/pf-background/17.dat <==
0	0	1
0.113038998321815	0.0652630961100258	0.991444861373810
0.224143868042013	0.129409522551260	0.965925826289068
0.331413574035592	0.191341716182545	0.923879532511287
0.433012701892219	0.250000000000000	0.866025403784439
0.527202862365669	0.304380714504360	0.793353340291235
0.612372435695795	0.353553390593274	0.707106781186548
0.687064146869450	0.396676670145618	0.608761429008721
0.750000000000000	0.433012701892219	0.500000000000000
0.800103145191266	0.461939766255643	0.382683432365090
0.836516303737808	0.482962913144534	0.258819045102521
0.858616436401261	0.495722430686905	0.130526192220052
0.866025403784439	0.500000000000000	6.12323399573677e-17


==> data/pf-background/18.dat <==
0	0	1
0.103553390593274	0.0794593112989455	0.991444861373810
0.205334953963073	0.157559051751283	0.965925826289068
0.303603179340959	0.232962913144534	0.923879532511287
0.396676670145618	0.304380714504360	0.866025403784439
0.482962913144534	0.370590477448740	0.793353340291235
0.560985526796931	0.430459334576879	0.707106781186548
0.629409522551260	0.482962913144534	0.608761429008721
0.687064146869450	0.527202862365669	0.500000000000000
0.732962913144534	0.562422224443480	0.382683432365090
0.766320480760004	0.588018386328162	0.258819045102521
0.786566092485493	0.603553390593274	0.130526192220052
0.793353340291235	0.608761429008721	6.12323399573677e-17


==> data/pf-background/19.dat <==
0	0	1
0.0922959556412573	0.0922959556412572	0.991444861373810
0.183012701892219	0.183012701892219	0.965925826289068
0.270598050073099	0.270598050073098	0.923879532511287
0.353553390593274	0.353553390593274	0.866025403784439
0.430459334576879	0.430459334576879	0.793353340291235
0.500000000000000	0.500000000000000	0.707106781186548
0.560985526796931	0.560985526796931	0.608761429008721
0.612372435695795	0.612372435695795	0.500000000000000
0.653281482438188	0.653281482438188	0.382683432365090
0.683012701892219	0.683012701892219	0.258819045102521
0.701057384649978	0.701057384649978	0.130526192220052
0.707106781186548	0.707106781186548	6.12323399573677e-17


==> data/pf-background/2.dat <==
0.258819045102521	0	0.965925826289068
0.256604812292571	0.0337826644312618	0.965925826289068
0.250000000000000	0.0669872981077807	0.965925826289068
0.239117618394334	0.0990457605412876	0.965925826289068
0.224143868042013	0.129409522551260	0.965925826289068
0.205334953963073	0.157559051751283	0.965925826289068
0.183012701892219	0.183012701892219	0.965925826289068
0.157559051751283	0.205334953963073	0.965925826289068
0.129409522551260	0.224143868042013	0.965925826289068
0.0990457605412876	0.239117618394334	0.965925826289068
0.0669872981077807	0.250000000000000	0.965925826289068
0.0337826644312619	0.256604812292571	0.965925826289068
1.58480957571588e-17	0.258819045102521	0.965925826289068


==> data/pf-background/20.dat <==
0	0	1
0.0794593112989456	0.103553390593274	0.991444861373810
0.157559051751283	0.205334953963073	0.965925826289068
0.232962913144534	0.303603179340959	0.923879532511287
0.304380714504360	0.396676670145618	0.866025403784439
0.370590477448740	0.482962913144534	0.793353340291235
0.430459334576879	0.560985526796931	0.707106781186548
0.482962913144534	0.629409522551260	0.608761429008721
0.527202862365669	0.687064146869450	0.500000000000000
0.562422224443480	0.732962913144534	0.382683432365090
0.588018386328163	0.766320480760004	0.258819045102521
0.603553390593274	0.786566092485493	0.130526192220052
0.608761429008721	0.793353340291235	6.12323399573677e-17


==> data/pf-background/21.dat <==
0	0	1
0.0652630961100258	0.113038998321815	0.991444861373810
0.129409522551260	0.224143868042013	0.965925826289068
0.191341716182545	0.331413574035592	0.923879532511287
0.250000000000000	0.433012701892219	0.866025403784439
0.304380714504360	0.527202862365669	0.793353340291235
0.353553390593274	0.612372435695795	0.707106781186548
0.396676670145617	0.687064146869450	0.608761429008721
0.433012701892219	0.750000000000000	0.500000000000000
0.461939766255643	0.800103145191266	0.382683432365090
0.482962913144534	0.836516303737808	0.258819045102521
0.495722430686905	0.858616436401261	0.130526192220052
0.500000000000000	0.866025403784439	6.12323399573677e-17


==> data/pf-background/22.dat <==
0	0	1
0.0499502112523148	0.120590477448740	0.991444861373810
0.0990457605412876	0.239117618394334	0.965925826289068
0.146446609406726	0.353553390593274	0.923879532511287
0.191341716182545	0.461939766255643	0.866025403784439
0.232962913144534	0.562422224443480	0.793353340291235
0.270598050073099	0.653281482438188	0.707106781186548
0.303603179340959	0.732962913144534	0.608761429008721
0.331413574035592	0.800103145191266	0.500000000000000
0.353553390593274	0.853553390593274	0.382683432365090
0.369643810614386	0.892399100832523	0.258819045102521
0.379409522551260	0.915975615036753	0.130526192220052
0.382683432365090	0.923879532511287	6.12323399573677e-17


==> data/pf-background/23.dat <==
0	0	1
0.0337826644312618	0.126078620072519	0.991444861373810
0.0669872981077807	0.250000000000000	0.965925826289068
0.0990457605412876	0.369643810614386	0.923879532511287
0.129409522551260	0.482962913144534	0.866025403784439
0.157559051751283	0.588018386328162	0.793353340291235
0.183012701892219	0.683012701892219	0.707106781186548
0.205334953963073	0.766320480760004	0.608761429008721
0.224143868042013	0.836516303737808	0.500000000000000
0.239117618394334	0.892399100832523	0.382683432365090
0.250000000000000	0.933012701892219	0.258819045102521
0.256604812292571	0.957662196942549	0.130526192220052
0.258819045102521	0.965925826289068	6.12323399573677e-17


==> data/pf-background/24.dat <==
0	0	1
0.0170370868554659	0.129409522551260	0.991444861373810
0.0337826644312619	0.256604812292571	0.965925826289068
0.0499502112523149	0.379409522551260	0.923879532511287
0.0652630961100258	0.495722430686905	0.866025403784439
0.0794593112989456	0.603553390593274	0.793353340291235
0.0922959556412573	0.701057384649978	0.707106781186548
0.103553390593274	0.786566092485493	0.608761429008721
0.113038998321816	0.858616436401261	0.500000000000000
0.120590477448740	0.915975615036753	0.382683432365090
0.126078620072519	0.957662196942549	0.258819045102521
0.129409522551261	0.982962913144534	0.130526192220052
0.130526192220052	0.991444861373810	6.12323399573677e-17


==> data/pf-background/25.dat <==
0	0	1
7.99242417535892e-18	0.130526192220052	0.991444861373810
1.58480957571588e-17	0.258819045102521	0.965925826289068
2.34326020266315e-17	0.382683432365090	0.923879532511287
3.06161699786838e-17	0.500000000000000	0.866025403784439
3.72758867739949e-17	0.608761429008721	0.793353340291235
4.32978028117747e-17	0.707106781186548	0.707106781186548
4.85788814390261e-17	0.793353340291235	0.608761429008721
5.30287619362453e-17	0.866025403784439	0.500000000000000
5.65713056143850e-17	0.923879532511287	0.382683432365090
5.91458985689335e-17	0.965925826289068	0.258819045102521
6.07084888006264e-17	0.991444861373810	0.130526192220052
6.12323399573677e-17	1	6.12323399573677e-17


==> data/pf-background/2d.dat <==
0.999999999950000	9.99999999950000e-06
0.999987246443351	0.00505044063860278
0.999948469545467	0.0101517611121367
0.999882881885981	0.0153043298247854
0.999789678468636	0.0205085062249977
0.999668036559945	0.0257646401175243
0.999517115542184	0.0310730709494979
0.999336056782019	0.0364341270701778
0.999123983516058	0.0418481249640234
0.998880000754744	0.0473153684568037
0.998603195206019	0.0528361478944984
0.998292635220272	0.0584107392948031
0.997947370758130	0.0640394034711099
0.997566433382728	0.0697223851289004
0.997148836278130	0.0754599119345612
0.996693574295642	0.0812521935567100
0.996199624029829	0.0870994206802036
0.995665943926060	0.0930017639930936
0.995091474421510	0.0989593731468905
0.994475138121547	0.104972375690608
0.993815840013521	0.111040875979164
0.993112467719974	0.117164954056851
0.992363891793361	0.123344664516689
0.991568966054380	0.129580035336652
0.990726527976047	0.135871066693858
0.989835399115672	0.142217729757999
0.988894385596892	0.148619965465429
0.987902278643947	0.155077683275503
0.986857855170342	0.161590759910933
0.985759878424066	0.168159038084105
0.984607098691483	0.174782325211506
0.983398254061990	0.181460392118582
0.982132071255480	0.188192971737577
0.980807266514593	0.194979757801094
0.979422546563658	0.201820403534329
0.977976609636147	0.208714520349178
0.976468146572335	0.215661676543583
0.974895841988762	0.222661396009779
0.973258375520936	0.229713156955252
0.971554423140567	0.236816390640513
0.969782658548424	0.243970480137968
0.967941754643745	0.251174759116415
0.966030385070870	0.258428510655901
0.964047225843565	0.265730966097906
0.961990957047218	0.273081303935984
0.959860264618820	0.280478648752253
0.957653842204341	0.287922070205227
0.955370393092785	0.295410582074743
0.953008632225854	0.302943141369808
0.950567288281805	0.310518647505390
0.948045105831674	0.318135941554253
0.945440847565655	0.325793805580057
0.942753296586992	0.333490962057984
0.939981258770290	0.341226073389215
0.937123565180721	0.348997741515579
0.934179074550111	0.356804507640667
0.931146675805414	0.364644852063659
0.928025290644617	0.372517194131994
0.924813876154586	0.380419892318908
0.921511427464901	0.388351244431637
0.918116980431208	0.396309487955917
0.914629614341142	0.404292800542099
0.911048454635370	0.412299300637905
0.907372675635839	0.420327048272484
0.903601503272871	0.428374045996028
0.899734217802279	0.436438239978718
0.895770156503287	0.444517521272308
0.891708716347657	0.452609727237069
0.887549356630064	0.460712643136217
0.883291601549457	0.468824003899327
0.878935042730877	0.476941496055514
0.874479341676999	0.485062759836460
0.869924232138471	0.493185391448582
0.865269522392053	0.501306945512856
0.860515097415472	0.509424937669959
0.855660920947978	0.517536847347567
0.850707037425618	0.525640120685748
0.845653573780448	0.533732173615529
0.840500741093097	0.541810395084807
0.835248836088446	0.549872150424894
0.829898242464508	0.557914784850089
0.824449432045115	0.565935627081816
0.818902965747498	0.573931993087990
0.813259494356490	0.581901189927488
0.807519759097737	0.589840519688782
0.801684592003077	0.597747283511066
0.795754916062035	0.605618785675531
0.789731745154283	0.613452337753774
0.783616183758855	0.621245262799813
0.777409426436850	0.628994899571633
0.771112757085456	0.636698606767808
0.764727547962138	0.644353767264394
0.758255258478962	0.651957792337052
0.751697433768147	0.659508125853186
0.745055703021055	0.667002248418850
0.738331777603990	0.674437681465183
0.731527448955288	0.681811991259298
0.724644586269316	0.689122792824742
0.717685133974079	0.696367753757028
0.710651109010207	0.703544597920105
0.703544597920105	0.710651109010207
0.696367753757028	0.717685133974079
0.689122792824742	0.724644586269316
0.681811991259298	0.731527448955288
0.674437681465183	0.738331777603990
0.667002248418850	0.745055703021055
0.659508125853186	0.751697433768147
0.651957792337052	0.758255258478962
0.644353767264394	0.764727547962138
0.636698606767808	0.771112757085456
0.628994899571633	0.777409426436850
0.621245262799813	0.783616183758855
0.613452337753774	0.789731745154283
0.605618785675531	0.795754916062035
0.597747283511066	0.801684592003077
0.589840519688782	0.807519759097737
0.581901189927488	0.813259494356490
0.573931993087990	0.818902965747498
0.565935627081816	0.824449432045115
0.557914784850089	0.829898242464508
0.549872150424894	0.835248836088446
0.541810395084807	0.840500741093097
0.533732173615529	0.845653573780448
0.525640120685748	0.850707037425618
0.517536847347567	0.855660920947978
0.509424937669959	0.860515097415472
0.501306945512856	0.865269522392053
0.493185391448582	0.869924232138471
0.485062759836460	0.874479341676999
0.476941496055514	0.878935042730877
0.468824003899327	0.883291601549457
0.460712643136217	0.887549356630064
0.452609727237069	0.891708716347657
0.444517521272308	0.895770156503287
0.436438239978718	0.899734217802279
0.428374045996028	0.903601503272871
0.420327048272484	0.907372675635839
0.412299300637905	0.911048454635370
0.404292800542099	0.914629614341142
0.396309487955917	0.918116980431208
0.388351244431637	0.921511427464901
0.380419892318908	0.924813876154586
0.372517194131994	0.928025290644617
0.364644852063659	0.931146675805414
0.356804507640667	0.934179074550111
0.348997741515579	0.937123565180721
0.341226073389215	0.939981258770290
0.333490962057984	0.942753296586992
0.325793805580057	0.945440847565655
0.318135941554253	0.948045105831674
0.310518647505390	0.950567288281805
0.302943141369808	0.953008632225854
0.295410582074743	0.955370393092785
0.287922070205227	0.957653842204341
0.280478648752253	0.959860264618820
0.273081303935984	0.961990957047218
0.265730966097906	0.964047225843565
0.258428510655901	0.966030385070870
0.251174759116415	0.967941754643745
0.243970480137968	0.969782658548424
0.236816390640513	0.971554423140567
0.229713156955252	0.973258375520936
0.222661396009779	0.974895841988762
0.215661676543583	0.976468146572335
0.208714520349178	0.977976609636147
0.201820403534329	0.979422546563658
0.194979757801094	0.980807266514593
0.188192971737577	0.982132071255480
0.181460392118582	0.983398254061990
0.174782325211506	0.984607098691483
0.168159038084105	0.985759878424066
0.161590759910933	0.986857855170342
0.155077683275503	0.987902278643947
0.148619965465429	0.988894385596892
0.142217729757999	0.989835399115672
0.135871066693858	0.990726527976047
0.129580035336652	0.991568966054380
0.123344664516689	0.992363891793361
0.117164954056851	0.993112467719974
0.111040875979164	0.993815840013521
0.104972375690608	0.994475138121547
0.0989593731468905	0.995091474421510
0.0930017639930936	0.995665943926060
0.0870994206802036	0.996199624029829
0.0812521935567100	0.996693574295642
0.0754599119345612	0.997148836278130
0.0697223851289004	0.997566433382728
0.0640394034711099	0.997947370758130
0.0584107392948031	0.998292635220272
0.0528361478944984	0.998603195206019
0.0473153684568037	0.998880000754744
0.0418481249640234	0.999123983516058
0.0364341270701778	0.999336056782019
0.0310730709494979	0.999517115542184
0.0257646401175243	0.999668036559945
0.0205085062249977	0.999789678468636
0.0153043298247854	0.999882881885981
0.0101517611121367	0.999948469545467
0.00505044063860278	0.999987246443351
9.99999999950000e-06	0.999999999950000


==> data/pf-background/3.dat <==
0.382683432365090	0	0.923879532511287
0.379409522551260	0.0499502112523148	0.923879532511287
0.369643810614386	0.0990457605412876	0.923879532511287
0.353553390593274	0.146446609406726	0.923879532511287
0.331413574035592	0.191341716182545	0.923879532511287
0.303603179340959	0.232962913144534	0.923879532511287
0.270598050073099	0.270598050073098	0.923879532511287
0.232962913144534	0.303603179340959	0.923879532511287
0.191341716182545	0.331413574035592	0.923879532511287
0.146446609406726	0.353553390593274	0.923879532511287
0.0990457605412876	0.369643810614386	0.923879532511287
0.0499502112523149	0.379409522551260	0.923879532511287
2.34326020266315e-17	0.382683432365090	0.923879532511287


==> data/pf-background/4.dat <==
0.500000000000000	0	0.866025403784439
0.495722430686905	0.0652630961100258	0.866025403784439
0.482962913144534	0.129409522551260	0.866025403784439
0.461939766255643	0.191341716182545	0.866025403784439
0.433012701892219	0.250000000000000	0.866025403784439
0.396676670145618	0.304380714504360	0.866025403784439
0.353553390593274	0.353553390593274	0.866025403784439
0.304380714504360	0.396676670145618	0.866025403784439
0.250000000000000	0.433012701892219	0.866025403784439
0.191341716182545	0.461939766255643	0.866025403784439
0.129409522551260	0.482962913144534	0.866025403784439
0.0652630961100258	0.495722430686905	0.866025403784439
3.06161699786838e-17	0.500000000000000	0.866025403784439


==> data/pf-background/5.dat <==
0.608761429008721	0	0.793353340291235
0.603553390593274	0.0794593112989455	0.793353340291235
0.588018386328162	0.157559051751283	0.793353340291235
0.562422224443480	0.232962913144534	0.793353340291235
0.527202862365669	0.304380714504360	0.793353340291235
0.482962913144534	0.370590477448740	0.793353340291235
0.430459334576879	0.430459334576879	0.793353340291235
0.370590477448740	0.482962913144534	0.793353340291235
0.304380714504360	0.527202862365669	0.793353340291235
0.232962913144534	0.562422224443480	0.793353340291235
0.157559051751283	0.588018386328162	0.793353340291235
0.0794593112989456	0.603553390593274	0.793353340291235
3.72758867739949e-17	0.608761429008721	0.793353340291235


==> data/pf-background/6.dat <==
0.707106781186548	0	0.707106781186548
0.701057384649978	0.0922959556412572	0.707106781186548
0.683012701892219	0.183012701892219	0.707106781186548
0.653281482438188	0.270598050073098	0.707106781186548
0.612372435695795	0.353553390593274	0.707106781186548
0.560985526796931	0.430459334576879	0.707106781186548
0.500000000000000	0.500000000000000	0.707106781186548
0.430459334576879	0.560985526796931	0.707106781186548
0.353553390593274	0.612372435695795	0.707106781186548
0.270598050073099	0.653281482438188	0.707106781186548
0.183012701892219	0.683012701892219	0.707106781186548
0.0922959556412573	0.701057384649978	0.707106781186548
4.32978028117747e-17	0.707106781186548	0.707106781186548


==> data/pf-background/7.dat <==
0.793353340291235	0	0.608761429008721
0.786566092485493	0.103553390593274	0.608761429008721
0.766320480760004	0.205334953963073	0.608761429008721
0.732962913144534	0.303603179340959	0.608761429008721
0.687064146869450	0.396676670145618	0.608761429008721
0.629409522551260	0.482962913144534	0.608761429008721
0.560985526796931	0.560985526796931	0.608761429008721
0.482962913144534	0.629409522551260	0.608761429008721
0.396676670145617	0.687064146869450	0.608761429008721
0.303603179340959	0.732962913144534	0.608761429008721
0.205334953963073	0.766320480760004	0.608761429008721
0.103553390593274	0.786566092485493	0.608761429008721
4.85788814390261e-17	0.793353340291235	0.608761429008721


==> data/pf-background/8.dat <==
0.866025403784439	0	0.500000000000000
0.858616436401261	0.113038998321815	0.500000000000000
0.836516303737808	0.224143868042013	0.500000000000000
0.800103145191266	0.331413574035592	0.500000000000000
0.750000000000000	0.433012701892219	0.500000000000000
0.687064146869450	0.527202862365669	0.500000000000000
0.612372435695795	0.612372435695795	0.500000000000000
0.527202862365669	0.687064146869450	0.500000000000000
0.433012701892219	0.750000000000000	0.500000000000000
0.331413574035592	0.800103145191266	0.500000000000000
0.224143868042013	0.836516303737808	0.500000000000000
0.113038998321816	0.858616436401261	0.500000000000000
5.30287619362453e-17	0.866025403784439	0.500000000000000


==> data/pf-background/9.dat <==
0.923879532511287	0	0.382683432365090
0.915975615036753	0.120590477448740	0.382683432365090
0.892399100832523	0.239117618394334	0.382683432365090
0.853553390593274	0.353553390593274	0.382683432365090
0.800103145191266	0.461939766255643	0.382683432365090
0.732962913144534	0.562422224443480	0.382683432365090
0.653281482438188	0.653281482438188	0.382683432365090
0.562422224443480	0.732962913144534	0.382683432365090
0.461939766255643	0.800103145191266	0.382683432365090
0.353553390593274	0.853553390593274	0.382683432365090
0.239117618394334	0.892399100832523	0.382683432365090
0.120590477448740	0.915975615036753	0.382683432365090
5.65713056143850e-17	0.923879532511287	0.382683432365090

